Risk aggregation with FGM copulas

We offer a new perspective on risk aggregation with FGM copulas. Along the way, we discover new results and revisit existing ones, providing simpler formulas than one can find in the existing literature. This paper builds on two novel representations of FGM copulas based on symmetric multivariate Bernoulli distributions and order statistics. First, we detail families of multivariate distributions with closed-form solutions for the cumulative distribution function or moments of the aggregate random variables. We order aggregate random variables under the convex order and provide methods to compute the cumulative distribution function of aggregate rvs when the marginals are discrete. Finally, we discuss risk-sharing and capital allocation, providing numerical examples for each.

==> code/Fs_upper_lower_1.csv <==
"","x","FsL","FsU"
"1",0,6.07764849987872e-12,6.00238663979134e-12
"2",0.5,1.21300979106382e-11,1.19809803066521e-11
"3",1,1.81574633781044e-11,1.81446975791571e-11
"4",1.5,2.41598594774568e-11,3.79379782176555e-11
"5",2,3.01384652099614e-11,4.01890537470184e-10
"6",2.5,3.63021945123914e-11,5.32915958423772e-09
"7",3,5.60954882308052e-11,4.76550893244139e-08
"8",3.5,4.20048064246732e-10,3.01113205023092e-07
"9",4,5.34731712790408e-09,1.44331844835043e-06
"10",4.5,4.76732468879383e-08,5.5454616757665e-06
"11",5,3.01131362612889e-07,1.78043095673681e-05
"12",5.5,1.44333660597318e-06,4.93077377788266e-05
"13",6,5.5454798334278e-06,0.000120724501276301
"14",6.5,1.78043277250758e-05,0.000266426713900449
"15",7,4.93077559365888e-05,0.000538243647262273
"16",7.5,0.000120724519434122,0.00100793967408524
"17",8,0.000266426732058331,0.00176765583990017
"18",8.5,0.000538243665420213,0.00292790735030553
"19",9,0.00100793969224324,0.00461317884548559
"20",9.5,0.00176765585805822,0.00695558224011462
"21",10,0.00292790736846363,0.0100873422336023
"22",10.5,0.00461317886364374,0.0141330053259366
"23",11,0.00695558225827281,0.019202231572675
"24",11.5,0.0100873422517605,0.0253838623505675
"25",12,0.0141330053440949,0.0327417170780954
"26",12.5,0.0192022315908333,0.0413123123358276
"27",13,0.0253838623687257,0.0511044622536974
"28",13.5,0.0327417170962536,0.0621005373037517
"29",14,0.0413123123539859,0.0742590415077522
"30",14.5,0.0511044622718556,0.0875181142403112
"31",15,0.0621005373219099,0.101799562354581
"32",15.5,0.0742590415259104,0.117013067079676
"33",16,0.0875181142584693,0.133060273064134
"34",16.5,0.101799562372739,0.149838540679794
"35",17,0.117013067097834,0.167244216715072
"36",17.5,0.133060273082292,0.185175345574374
"37",18,0.149838540697952,0.203533798798743
"38",18.5,0.16724421673323,0.222226843377864
"39",19,0.185175345592532,0.241168199034063
"40",19.5,0.203533798816901,0.26027865273358
"41",20,0.222226843396022,0.279486307087693
"42",20.5,0.241168199052221,0.298726540250279
"43",21,0.260278652751737,0.317941750543636
"44",21.5,0.279486307105851,0.337080951254635
"45",22,0.298726540268437,0.356099271410052
"46",22.5,0.317941750561794,0.374957408077681
"47",23,0.337080951272793,0.393621065723498
"48",23.5,0.35609927142821,0.412060408962825
"49",24,0.374957408095839,0.430249547010643
"50",24.5,0.393621065741655,0.448166061411199
"51",25,0.412060408980982,0.465790583222749
"52",25.5,0.430249547028801,0.483106421671511
"53",26,0.448166061429357,0.50009924323637
"54",26.5,0.465790583240906,0.516756798021785
"55",27,0.483106421689668,0.533068688952397
"56",27.5,0.500099243254527,0.549026178616736
"57",28,0.516756798039942,0.564622028351536
"58",28.5,0.533068688970554,0.579850364263768
"59",29,0.549026178634894,0.594706565226832
"60",29.5,0.564622028369694,0.60918716837295
"61",30,0.579850364281926,0.623289788167448
"62",30.5,0.594706565244989,0.637013045740736
"63",31,0.609187168391108,0.650356505733369
"64",31.5,0.623289788185605,0.663320618453217
"65",32,0.637013045758893,0.675906665635787
"66",32.5,0.650356505751526,0.688116708530534
"67",33,0.663320618471375,0.699953537404665
"68",33.5,0.675906665653945,0.711420621862309
"69",34,0.688116708548691,0.722522061624646
"70",34.5,0.699953537422822,0.733262537610904
"71",35,0.711420621880466,0.743647263307213
"72",35.5,0.722522061642803,0.75368193651667
"73",36,0.733262537629062,0.76337269165609
"74",36.5,0.74364726332537,0.772726052808865
"75",37,0.753681936534827,0.78174888776479
"76",37.5,0.763372691674247,0.79044836328159
"77",38,0.772726052827023,0.798831901793571
"78",38.5,0.781748887782947,0.80690713977399
"79",39,0.790448363299748,0.814681887932555
"80",39.5,0.798831901811728,0.822164093400343
"81",40,0.806907139792147,0.829361804023479
"82",40.5,0.814681887950713,0.836283134855663
"83",41,0.822164093418501,0.842936236909235
"84",41.5,0.829361804041637,0.849329268195863
"85",42,0.83628313487382,0.855470367061586
"86",42.5,0.842936236927393,0.861367627797368
"87",43,0.849329268214021,0.867029078485589
"88",43.5,0.855470367079743,0.872462661025098
"89",44,0.861367627815525,0.877676213262613
"90",44.5,0.867029078503746,0.882677453146127
"91",45,0.872462661043255,0.887473964806504
"92",45.5,0.87767621328077,0.892073186466315
"93",46,0.882677453164285,0.896482400070049
"94",46.5,0.887473964824661,0.900708722526769
"95",47,0.892073186484473,0.904759098454971
"96",47.5,0.896482400088206,0.908640294319464
"97",48,0.900708722544927,0.91235889385144
"98",48.5,0.904759098473129,0.915921294645255
"99",49,0.908640294337621,0.91933370582858
"100",49.5,0.912358893869598,0.922602146706477
"101",50,0.915921294663413,0.925732446284254
"102",50.5,0.919333705846738,0.928730243578713
"103",51,0.922602146724634,0.931600988632351
"104",51.5,0.925732446302411,0.934349944150221
"105",52,0.92873024359687,0.93698218768437
"106",52.5,0.931600988650508,0.939502614295922
"107",53,0.934349944168379,0.941915939630061
"108",53.5,0.936982187702527,0.944226703344115
"109",54,0.93950261431408,0.946439272833852
"110",54.5,0.941915939648219,0.948557847207746
"111",55,0.944226703362272,0.950586461463443
"112",55.5,0.946439272852009,0.952528990824886
"113",56,0.948557847225904,0.954389155202611
"114",56.5,0.9505864614816,0.956170523743424
"115",57,0.952528990843044,0.957876519439268
"116",57.5,0.954389155220769,0.959510423768332
"117",58,0.956170523761581,0.961075381344516
"118",58.5,0.957876519457426,0.962574404554196
"119",59,0.95951042378649,0.96401037816183
"120",59.5,0.961075381362673,0.965386063868316
"121",60,0.962574404572354,0.966704104808225
"122",60.5,0.964010378179988,0.967967029974003
"123",61,0.965386063886473,0.969177258557048
"124",61.5,0.966704104826382,0.97033710419721
"125",62,0.967967029992161,0.971448779133749
"126",62.5,0.969177258575206,0.972514398252095
"127",63,0.970337104215368,0.973535983021981
"128",63.5,0.971448779151906,0.974515465323536
"129",64,0.972514398270253,0.975454691158942
"130",64.5,0.973535983040138,0.976355424248018
"131",65,0.974515465341694,0.977219349506902
"132",65.5,0.9754546911771,0.978048076409626
"133",66,0.976355424266175,0.978843142232921
"134",66.5,0.97721934952506,0.979606015185145
"135",67,0.978048076427783,0.980338097420573
"136",67.5,0.978843142251079,0.981040727940725
"137",68,0.979606015203303,0.981715185384659
"138",68.5,0.980338097438731,0.98236269071045
"139",69,0.981040727958882,0.982984409770268
"140",69.5,0.981715185402817,0.98358145578165
"141",70,0.982362690728608,0.984154891697709
"142",70.5,0.982984409788425,0.984705732479097
"143",71,0.983581455799808,0.985234947270658
"144",71.5,0.984154891715867,0.985743461485735
"145",72,0.984705732497255,0.986232158801127
"146",72.5,0.985234947288816,0.986701883065721
"147",73,0.985743461503892,0.987153440125809
"148",73.5,0.986232158819284,0.987587599570075
"149",74,0.986701883083879,0.98800509639724
"150",74.5,0.987153440143967,0.988406632609266
"151",75,0.987587599588233,0.988792878733012
"152",75.5,0.988005096415398,0.989164475273162
"153",76,0.988406632627424,0.989522034099175
"154",76.5,0.98879287875117,0.98986613976896
"155",77,0.989164475291319,0.990197350791893
"156",77.5,0.989522034117332,0.990516200833718
"157",78,0.989866139787118,0.990823199865814
"158",78.5,0.990197350810051,0.991118835261216
"159",79,0.990516200851876,0.991403572839705
"160",79.5,0.990823199883972,0.991677857864199
"161",80,0.991118835279374,0.991942115990618


==> code/Fs_upper_lower_2.csv <==
"","x","FsL","FsU"
"1",0,1.21806076336384e-11,1.30265562781062e-11
"2",1,2.42604160094473e-11,1.99710535009334e-09
"3",2,3.62403455023141e-11,1.10132113698147e-07
"4",3,4.9266902002465e-11,2.28149003042688e-06
"5",4,2.03334569537361e-09,2.30711755019686e-05
"6",5,1.10168354044649e-07,0.000140538499703047
"7",6,2.28152627077427e-06,0.000590106917767233
"8",7,2.30712117423174e-05,0.00187143092137038
"9",8,0.000140538535943394,0.00478215690885646
"10",9,0.00059010695400758,0.0103211975995947
"11",10,0.00187143095761073,0.0194859947671659
"12",11,0.0047821569450968,0.0330505094024495
"13",12,0.010321197635835,0.0514107612535177
"14",13,0.0194859948034062,0.0745390764260238
"15",14,0.0330505094386898,0.102036985585556
"16",15,0.0514107612897581,0.133246956164925
"17",16,0.0745390764622641,0.167379028459208
"18",17,0.102036985621796,0.203620463278888
"19",18,0.133246956201165,0.24121310126546
"20",19,0.167379028495449,0.279496734004136
"21",20,0.203620463315129,0.317924726016028
"22",21,0.2412131013017,0.356060936785577
"23",22,0.279496734040377,0.393566465680914
"24",23,0.317924726052269,0.430182667156864
"25",24,0.356060936821817,0.465714512614467
"26",25,0.393566465717155,0.500016374412451
"27",26,0.430182667193105,0.532980904712422
"28",27,0.465714512650707,0.564530852151926
"29",28,0.500016374448691,0.594613269872508
"30",29,0.532980904748662,0.623195467172593
"31",30,0.564530852188167,0.650262115743994
"32",31,0.594613269908748,0.675813048877141
"33",32,0.623195467208834,0.699861431918946
"34",33,0.650262115780235,0.722432105205622
"35",34,0.675813048913381,0.743559995157216
"36",35,0.699861431955186,0.763288554196871
"37",36,0.722432105241862,0.781668229830099
"38",37,0.743559995193456,0.798754983607381
"39",38,0.763288554233111,0.814608887769726
"40",39,0.781668229866339,0.829292826181204
"41",40,0.798754983643622,0.842871320514189
"42",41,0.814608887805967,0.855409495238418
"43",42,0.829292826217444,0.866972187471496
"44",43,0.84287132055043,0.877623201138278
"45",44,0.855409495274658,0.887424699604944
"46",45,0.866972187507736,0.896436727109796
"47",46,0.877623201174518,0.904716846816335
"48",47,0.887424699641184,0.912319881972169
"49",48,0.896436727146036,0.919297746238261
"50",49,0.904716846852576,0.925699349526783
"51",50,0.912319882008409,0.931570566444872
"52",51,0.919297746274502,0.936954255511489
"53",52,0.925699349563023,0.941890318555962
"54",53,0.931570566481113,0.946415791014032
"55",54,0.93695425554773,0.95056495513367
"56",55,0.941890318592203,0.954369469336573
"57",56,0.946415791050272,0.957858508119152
"58",57,0.950564955169911,0.961058907901143
"59",58,0.954369469372813,0.963995315133364
"60",59,0.957858508155392,0.966690333759269
"61",60,0.961058907937383,0.969164669793293
"62",61,0.963995315169604,0.971437271341325
"63",62,0.96669033379551,0.9735254628554
"64",63,0.969164669829533,0.97544507279688
"65",64,0.971437271377566,0.977210554191165
"66",65,0.97352546289164,0.978835097802579
"67",66,0.975445072833121,0.980330737850473
"68",67,0.977210554227405,0.981708450335216
"69",68,0.978835097838819,0.982978244153541
"70",69,0.980330737886714,0.984149245263266
"71",70,0.981708450371456,0.985229774213487
"72",71,0.982978244189781,0.986227417392912
"73",72,0.984149245299507,0.987149092370125
"74",73,0.985229774249728,0.988001107708657
"75",74,0.986227417429153,0.988789217639669
"76",75,0.987149092406366,0.989518671968069
"77",76,0.988001107744898,0.990194261575914
"78",77,0.988789217675909,0.990820359871402
"79",78,0.989518672004309,0.991400960513937
"80",79,0.990194261612155,0.991939711726465
"81",80,0.990820359907643,0.99243994748636


==> code/Fs_upper_lower_3.csv <==
"","x","FsL","FsU"
"1",0,2.46678286686119e-11,3.62117361288439e-07
"2",2,4.89287361737922e-11,5.46528584609007e-05
"3",4,7.27900657526703e-11,0.000853782894510502
"4",6,3.62190151353303e-07,0.00557696271838873
"5",8,5.46529312509583e-05,0.0207886882859305
"6",10,0.000853782967300561,0.0528219794971924
"7",12,0.00557696279117879,0.103163366572215
"8",14,0.0207886883587205,0.168069099224462
"9",16,0.0528219795699825,0.241512616984088
"10",18,0.103163366645005,0.317947965637526
"11",20,0.168069099297252,0.393416142384122
"12",22,0.241512617056879,0.465460542241217
"13",24,0.317947965710316,0.532666886719465
"14",26,0.393416142456912,0.59426748960445
"15",28,0.465460542314008,0.649904795697552
"16",30,0.532666886792255,0.699507959837971
"17",32,0.59426748967724,0.743221959274346
"18",34,0.649904795770343,0.78135374114863
"19",36,0.699507959910761,0.814322893754969
"20",38,0.743221959347136,0.842616087463577
"21",40,0.78135374122142,0.866747898320062
"22",42,0.81432289382776,0.887230063421537
"23",44,0.842616087536367,0.904549640563972
"24",46,0.866747898392852,0.919155249472166
"25",48,0.887230063494327,0.931449881707328
"26",50,0.904549640636762,0.941788589186447
"27",52,0.919155249544956,0.950479500325048
"28",54,0.931449881780118,0.957786896248934
"29",56,0.941788589259238,0.963935394027644
"30",58,0.950479500397839,0.969114568869451
"31",60,0.957786896321724,0.973483578293726
"32",62,0.963935394100434,0.977175524990331
"33",64,0.969114568942241,0.980301418015383
"34",66,0.973483578366516,0.982953674329587
"35",68,0.977175525063121,0.985209154715325
"36",70,0.980301418088173,0.987131758630195
"37",72,0.982953674402377,0.988774618505199
"38",74,0.985209154788115,0.990181940516758
"39",76,0.987131758702985,0.991390539593575
"40",78,0.988774618577989,0.992431113840715
"41",80,0.990181940589548,0.993329299300022

